Approaching Optimal Duplicate Detection in a Sliding Window

Duplicate detection is the problem of identifying whether a given item has previously appeared in a (possibly infinite) stream of data, when only a limited amount of memory is available. Unfortunately the infinite stream setting is ill-posed, and error rates of duplicate detection filters turn out to be heavily constrained: consequently they appear to provide no advantage, asymptotically, over a biased coin toss [8]. In this paper we formalize the sliding window setting introduced by [13,16], and show that a perfect (zero error) solution can be used up to a maximal window size $w_\text{max}$. Above this threshold we show that some existing duplicate detection filters (designed for the $\textit{non-windowed}$ setting) perform better that those targeting the windowed problem. Finally, we introduce a "queuing construction" that improves on the performance of some duplicate detection filters in the windowed setting. We also analyse the security of our filters in an adversarial setting.

==> graphs/1000.dat <==
  L  FPR   FNR   Error   1-E   Phi   percentDup
1  0.22  48.64  48.86  51.14  49.32  0.38
2  0.62  24.36  24.98  75.02  48.79  0.38
3  1.05  16.76  17.82  82.18  43.68  0.38
5  1.91  10.23  12.14  87.86  36.64  0.38
10  3.97  5.87  9.84  90.16  27.42  0.38
21  8.33  2.3  10.63  89.37  19.61  0.38
31  12.36  1.17  13.53  86.47  16.05  0.38
41  16.12  0.97  17.08  82.92  13.82  0.38
50  18.84  1.54  20.38  79.62  12.5  0.38
100  34.31  1.07  35.38  64.62  8.39  0.38


==> graphs/10000.dat <==
  L  FPR   FNR   Error   1-E   Phi   percentDup
1  1.94  52.55  54.48  45.52  46.13  3.74
2  5.44  30.63  36.08  63.92  45.13  3.74
3  8.96  23.3  32.26  67.74  40.29  3.74
5  15.41  16.95  32.36  67.64  33.44  3.74
10  29.65  11.44  41.09  58.91  23.98  3.74
21  53.13  6.43  59.56  40.44  15.41  3.74
31  67.63  4.21  71.84  28.16  11.52  3.74
41  77.48  2.98  80.46  19.54  8.98  3.74
50  83.75  1.85  85.6  14.4  7.51  3.74
100  97.28  0.28  97.56  2.44  2.89  3.74


==> graphs/100000.dat <==
  L  FPR   FNR   Error   1-E   Phi   percentDup
1  9.39  65.08  74.47  25.53  31.13  30.18
2  20.34  53.1  73.44  26.56  27.05  30.18
3  29.86  45.5  75.36  24.64  23.39  30.18
5  45.55  34.31  79.87  20.13  18.49  30.18
10  70.39  17.49  87.89  12.11  12.69  30.18
21  90.81  4.23  95.04  4.96  8.54  30.18
31  95.87  1.23  97.1  2.9  7.51  30.18
41  97.46  0.45  97.9  2.1  7.03  30.18
50  98.08  0.21  98.29  1.71  6.66  30.18
100  99.08  0.04  99.11  0.89  5.04  30.18


==> graphs/10e5.dat <==
a b
100 11.407206651543186
139 18.53658191272916
195 16.002783371204423
273 19.895196869375624
383 24.043914403249456
536 29.257529196367116
749 35.17948513963972
1049 42.50670233810101
1467 53.30872518617322
2053 62.99406546840096
2872 71.19116686325674
4019 77.34524363602968
5623 83.78076793475667
7867 87.22034649816027
11006 89.49418909741944
15399 91.54446840285202
21544 91.00866127934614
30141 89.69486337853031
42169 87.07880175675665
58997 83.79590612429378
82540 80.87651659962192
115478 81.09600014471523
161559 84.32817351725197
226030 86.76918428815637
316227 89.65974180839154
442418 92.75657399868726
618965 94.7687643291685
865964 97.58656201399334
1211527 98.94698773195321
1694988 98.91676294626704
2371373 98.91905567461555
3317671 98.94982756543045
4641588 99.08521129655992
6493816 99.33511781675479
9085175 99.0431462763168
12710617 99.18855339410013
17782794 98.92501308420745
24879023 99.39845463244893
34807005 98.59502261886628
48696752 99.3129051078236
68129206 98.764869807823
95316188 98.82206235180598
133352143 98.64890477081654
186566357 98.99819085804513
261015721 98.72496809903798
365174127 98.683599702142
510896977 99.1509279951255
714770576 98.80670198074067


==> graphs/10e6.dat <==
a b
100 9.481029392649955
139 18.015561334363362
195 17.22151486012258
273 19.858548969302753
383 23.492128616682763
536 28.525632297147375
749 36.683554027827505
1049 43.99512939292816
1467 53.16874645673679
2053 62.041964457402
2872 71.45574884153176
4019 79.03237107153048
5623 85.08435748957905
7867 89.51351624172688
11006 92.22080030480659
15399 94.34141364941541
21544 95.60384600327203
30141 96.2506685972212
42169 96.34378472338948
58997 95.7446105039985
82540 94.35194758776908
115478 90.84492708665765
161559 83.49962589798008
226030 71.7790687229383
316227 60.84867953683691
442418 56.26378171860505
618965 55.47881544752433
865964 59.848618244489614
1211527 65.93448065966827
1694988 73.05039682173418
2371373 79.9618210696854
3317671 85.91808034054148
4641588 91.16988047844139
6493816 94.27762710511722
9085175 98.4133324650214
12710617 99.48946010510437
17782794 99.11329829687125
24879023 99.11084075503443
34807005 99.36239674812914
48696752 99.49663511147835
68129206 99.13021390972526
95316188 99.57467376936805
133352143 99.46711210835169
186566357 99.28799622614541
261015721 99.3787923436256
365174127 99.5528217706828
510896977 99.26380507301512
714770576 99.31837397645201


==> graphs/10e7.dat <==
a b
100 10.353571926428836
139 17.521907625609686
195 16.782628462654646
273 19.16296086281094
383 23.325916381680738
536 29.28396411242285
749 36.36561447413187
1049 44.216232112551346
1467 53.280681493202295
2053 62.61530711031769
2872 71.4742247116495
4019 79.1519740080789
5623 85.17857262293909
7867 89.5497235006502
11006 92.58555329951648
15399 94.65246566675172
21544 96.02743422891481
30141 96.95855693269357
42169 97.516955084428
58997 97.9184701829771
82540 98.00604317300467
115478 97.83943984245781
161559 96.45823804760961
226030 92.10505704311936
316227 77.96207114792337
442418 55.83328264122436
618965 45.26079122653211
865964 42.73351978366195
1211527 41.74095711073969
1694988 41.060926477607396
2371373 41.88773101994984
3317671 44.10090069797047
4641588 47.26957821246069
6493816 52.487772046477545
9085175 58.49835501473708
12710617 66.53388873933586
17782794 75.09237812411797
24879023 81.6833222818438
34807005 87.67914348788722
48696752 92.27697204760493
68129206 95.36921221605414
95316188 98.71718523028143
133352143 99.5673599234317
186566357 99.57904645368261
261015721 99.50647691665222
365174127 99.52259009409691
510896977 99.42213617334438
714770576 99.51298904767913



==> graphs/10e8.dat <==
a b
100  10.6069237795
139  17.6562207168
195  16.8989221375
273  19.1240924303
383  23.356069549
536  29.2450807209
749  36.2628902386
1049  44.3713556703
1467  53.3079060872
2053  62.6621227552
2872  71.5321726469
4019  79.1723948093
5623  85.2305375374
7867  89.6265894171
11006  92.6472302052
15399  94.6863631505
21544  96.0722178332
30141  97.0147241274
42169  97.6680104061
58997  98.1315406327
82540  98.4283696204
115478  98.590847188
161559  98.5362911242
226030  98.0347384956
316227  95.4115166824
442418  80.3131848013
618965  49.6432385978
865964  41.1054135056
1211527  38.9237736486
1694988  37.6750665246
2371373  37.2411967813
3317671  36.9330446941
4641588  37.3625694101
6493816  37.9435089549
9085175  38.8395950107
12710617  39.6614870561
17782794  40.9198093273
24879023  42.7508022791
34807005  44.6094431587
48696752  48.29790566
68129206  52.4736559711
95316188  59.2230198866
133352143  67.444865847
186566357  76.2578398106
261015721  82.8582119382
365174127  88.2686373279
510896977  93.0184159592
714770576  95.8588550319


==> graphs/30000.dat <==
L  FPR   FNR   Error   1-E   Phi   percentDup
1  4.72  56.97  61.69  38.31  41.7  10.64
2  12.38  39.5  51.88  48.12  39.05  10.64
3  19.48  32.5  51.98  48.02  34.38  10.64
5  31.88  24.6  56.48  43.52  27.87  10.64
10  55.12  14.91  70.03  29.97  18.74  10.64
21  81.79  5.66  87.45  12.55  10.33  10.64
31  91.72  2.44  94.16  5.84  6.77  10.64
41  96.03  1.03  97.06  2.94  4.82  10.64
50  97.86  0.5  98.36  1.64  3.63  10.64
100  99.61  0.02  99.63  0.37  1.91  10.64


==> graphs/5000.dat <==
L  FPR   FNR   Error   1-E   Phi   percentDup
1  1.03  51.95  52.98  47.02  46.8  1.9
2  2.96  28.53  31.49  68.51  46.36  1.9
3  4.89  21.11  26  74  41.6  1.9
5  8.61  14.27  22.88  77.12  35  1.9
10  17.26  9  26.25  73.75  25.86  1.9
21  33.5  5.19  38.69  61.31  17.6  1.9
31  45.58  4.23  49.81  50.19  13.75  1.9
41  55.28  3.29  58.58  41.42  11.4  1.9
50  62.65  2.76  65.41  34.59  9.81  1.9
100  86.13  0.84  86.97  13.03  5.19  1.9


==> graphs/50000.dat <==
L  FPR   FNR   Error   1-E   Phi   percentDup
1  6.69  60.24  66.93  33.07  37.79  16.96
2  16.31  45.21  61.52  38.48  34.4  16.96
3  24.88  38  62.88  37.12  30.08  16.96
5  39.48  28.64  68.13  31.87  24.05  16.96
10  64.51  15.82  80.33  19.67  15.8  16.96
21  88.45  4.63  93.08  6.92  8.52  16.96
31  95.38  1.59  96.97  3.03  5.73  16.96
41  97.77  0.58  98.35  1.65  4.47  16.96
50  98.64  0.24  98.87  1.13  3.93  16.96
100  99.5  0.01  99.51  0.49  2.83  16.96


==> graphs/b_a22.dat <==
w  FPR   FNR   Error   1-E   Phi   percentDup
100  0  29.27  29.27  70.73  83.52  0.04
112  0  27.07  27.07  72.93  84.63  0.05
125  0  28.09  28.1  71.9  83.77  0.05
141  0  27.51  27.51  72.49  83.75  0.06
158  0  24.28  24.28  75.72  85.84  0.06
177  0  26.6  26.6  73.4  84.29  0.07
199  0  23.23  23.24  76.76  86.04  0.08
223  0  24.19  24.2  75.8  85.57  0.09
251  0  24.37  24.37  75.63  85.42  0.1
281  0  25.11  25.12  74.88  84.72  0.11
316  0.01  25.7  25.71  74.29  83.85  0.12
354  0.01  24.19  24.2  75.8  84.61  0.14
398  0.01  24.7  24.7  75.3  84.26  0.16
446  0.01  25.93  25.94  74.06  83.13  0.18
501  0.01  26.36  26.37  73.63  82.36  0.2
562  0.02  25.82  25.83  74.17  82.39  0.23
630  0.02  24.39  24.41  75.59  82.77  0.25
707  0.03  24.54  24.56  75.44  81.81  0.28
794  0.03  23.38  23.41  76.59  82.15  0.31
891  0.04  22.75  22.8  77.2  81.61  0.34
999  0.05  23.74  23.79  76.21  80.35  0.38
1122  0.07  23.6  23.67  76.33  79.57  0.43
1258  0.08  23.66  23.74  76.26  78.79  0.47
1412  0.1  23.95  24.05  75.95  77.94  0.53
1584  0.13  24.66  24.79  75.21  76.46  0.6
1778  0.16  25.17  25.33  74.67  75.15  0.68
1995  0.2  24.64  24.83  75.17  74.8  0.76
2238  0.26  24.88  25.13  74.87  73.12  0.85
2511  0.32  24.84  25.15  74.85  71.95  0.95
2818  0.4  24.14  24.54  75.46  71.18  1.07
3162  0.49  25.1  25.59  74.41  69.37  1.2
3548  0.61  24.78  25.39  74.61  68.27  1.36
3981  0.77  24.41  25.18  74.82  66.85  1.51
4466  0.97  24.68  25.66  74.34  64.98  1.7
5011  1.21  24.14  25.35  74.65  63.74  1.91
5623  1.5  24.33  25.83  74.17  62  2.14
6309  1.89  23.69  25.58  74.42  60.47  2.39
7079  2.33  22.99  25.33  74.67  59.18  2.67
7943  2.9  22.73  25.64  74.36  57.43  2.99
8912  3.59  22.29  25.88  74.12  55.81  3.35
9999  4.47  21.76  26.22  73.78  54.06  3.74
11220  5.51  21.63  27.14  72.86  52.14  4.18
12589  6.77  20.99  27.76  72.24  50.52  4.68
14125  8.34  20.19  28.53  71.47  48.81  5.22
15848  10.21  19.43  29.64  70.36  47.1  5.84
17782  12.48  18.25  30.73  69.27  45.52  6.52
19952  15.23  16.84  32.07  67.93  43.93  7.26
22387  18.51  15.55  34.06  65.94  42.2  8.1
25118  22.44  14.21  36.66  63.34  40.33  9.01
28183  27.06  12.39  39.44  60.56  38.66  10.04
31622  32.49  10.66  43.16  56.84  36.76  11.19
35481  37.38  9.88  47.26  52.74  35.06  12.43
39810  37.24  14.31  51.55  48.45  33.69  13.82
44668  37.22  19.01  56.24  43.76  31.78  15.34
50118  37.22  23.26  60.48  39.52  29.91  17
56234  37.19  26.94  64.13  35.87  28.24  18.81
63095  37.16  30.14  67.3  32.7  26.71  20.73
70794  37.14  33.09  70.22  29.78  25.19  22.84
79432  37.12  35.77  72.89  27.11  23.7  25.15
89125  37.08  38.06  75.14  24.86  22.38  27.58


==> graphs/b_bdbf.dat <==
w  FPR   FNR   Error   1-E   Phi   percentDup
100  0.02  0  0.02  99.98  80.54  0.04
111  0.04  0  0.04  99.96  73.96  0.05
123  0.03  0  0.03  99.97  81.42  0.05
138  0.03  0  0.03  99.97  83  0.06
153  0.03  0  0.03  99.97  84.31  0.06
171  0.02  0  0.02  99.98  87.19  0.07
190  0.03  0  0.03  99.97  83.49  0.08
212  0.02  0  0.02  99.98  90.24  0.08
236  0.02  0  0.02  99.98  89.88  0.09
262  0.02  0  0.02  99.98  91.24  0.1
292  0.03  0  0.03  99.97  89.11  0.12
325  0.03  0  0.03  99.97  88.9  0.13
362  0.03  0  0.03  99.97  89.7  0.14
404  0.05  0  0.05  99.95  87.02  0.16
449  0.08  0  0.08  99.92  83.34  0.18
500  0.09  0  0.09  99.91  82.49  0.2
557  0.14  0  0.14  99.86  78.17  0.22
621  0.21  0  0.21  99.79  73.44  0.25
691  0.32  0  0.32  99.68  67.68  0.27
769  0.42  0  0.42  99.58  64.4  0.3
857  0.6  0  0.6  99.4  59.5  0.33
954  0.78  0  0.78  99.22  56.38  0.37
1062  1.11  0  1.11  98.89  51.4  0.4
1183  1.46  0  1.46  98.54  48.26  0.45
1317  1.93  0  1.93  98.07  44.85  0.5
1466  2.58  0  2.58  97.42  41.66  0.56
1633  3.14  0  3.14  96.86  40.1  0.62
1818  4.12  0  4.12  95.88  37.25  0.69
2024  5.18  0  5.18  94.82  35.16  0.77
2254  6.18  0  6.18  93.82  33.97  0.86
2509  7.61  0  7.61  92.39  32.13  0.95
2794  9.64  0  9.64  90.36  30.06  1.06
3111  11.05  0  11.05  88.95  29.46  1.18
3464  12.92  0  12.92  87.08  28.59  1.32
3857  15.52  0  15.52  84.48  27.22  1.47
4294  18.72  0  18.72  81.28  25.73  1.63
4781  24.15  0  24.15  75.85  23.22  1.81
5324  23.5  0  23.5  76.5  24.85  2.02
5928  26.63  0  26.63  73.37  24.16  2.25
6600  30.42  0  30.42  69.58  23.26  2.5
7348  34.86  0  34.86  65.14  22.19  2.77
8182  38.97  0  38.97  61.03  21.46  3.08
9110  42.05  0  42.05  57.95  21.22  3.42
10143  55.34  0  55.34  44.66  17.24  3.79
11294  49.14  0  49.14  50.86  20.42  4.21
12574  53.16  0  53.16  46.84  19.89  4.67
14001  68.95  0  68.95  31.05  15.09  5.18
15588  73.58  0  73.58  26.42  14.22  5.75
17356  82.08  0  82.08  17.92  11.71  6.37
19325  84.4  0  84.4  15.6  11.34  7.05
21517  86.41  0  86.41  13.59  11  7.8
23957  88.39  0  88.39  11.61  10.58  8.62
26674  89.99  0  89.99  10.01  10.24  9.53
29699  91.44  0  91.44  8.56  9.88  10.54
33067  92.59  0  92.59  7.41  9.62  11.66
36818  93.47  0  93.47  6.53  9.44  12.87
40993  94.21  0  94.21  5.79  9.3  14.19
45642  94.78  0  94.78  5.22  9.24  15.63
50819  95.04  0  95.04  4.96  9.44  17.2
56582  95.25  0  95.25  4.75  9.66  18.9


==> graphs/b_qht.dat <==
w  FPR   FNR   Error   1-E   Phi   percentDup
100  24.29  0  24.29  75.71  3.57  0.04
111  24.28  0  24.28  75.72  3.75  0.05
123  24.28  0  24.28  75.72  3.95  0.05
138  24.27  0  24.27  75.73  4.19  0.06
153  24.27  0  24.27  75.73  4.38  0.06
171  24.27  0  24.27  75.73  4.61  0.07
190  24.26  0  24.26  75.74  4.84  0.08
212  24.25  0  24.25  75.75  5.08  0.08
236  24.25  0.11  24.36  75.64  5.36  0.09
262  24.24  0.29  24.53  75.47  5.67  0.1
292  24.23  0.43  24.66  75.34  5.97  0.12
325  24.22  0.39  24.61  75.39  6.27  0.13
362  24.21  0.42  24.63  75.37  6.62  0.14
404  24.2  0.38  24.57  75.43  7.02  0.16
449  24.18  0.33  24.52  75.48  7.46  0.18
500  24.17  0.35  24.52  75.48  7.86  0.2
557  24.15  0.62  24.77  75.23  8.29  0.22
621  24.13  0.61  24.74  75.26  8.69  0.25
691  24.11  0.7  24.82  75.18  9.1  0.27
769  24.09  0.84  24.93  75.07  9.54  0.3
857  24.07  0.97  25.04  74.96  10.03  0.33
954  24.04  0.95  25  75  10.57  0.37
1062  24.02  1.29  25.31  74.69  11.03  0.4
1183  23.98  1.42  25.41  74.59  11.63  0.45
1317  23.95  1.55  25.5  74.5  12.21  0.5
1466  23.9  1.76  25.66  74.34  12.89  0.56
1633  23.86  2  25.85  74.15  13.58  0.62
1818  23.8  2.19  26  74  14.31  0.69
2024  23.75  2.43  26.17  73.83  15.05  0.77
2254  23.69  2.76  26.45  73.55  15.82  0.86
2509  23.62  3.1  26.72  73.28  16.55  0.95
2794  23.54  3.43  26.97  73.03  17.43  1.06
3111  23.46  3.83  27.29  72.71  18.31  1.18
3464  23.36  4.43  27.79  72.21  19.21  1.32
3857  23.26  4.94  28.21  71.79  20.14  1.47
4294  23.15  5.48  28.63  71.37  21.09  1.63
4781  23.03  6.1  29.13  70.87  22.05  1.81
5324  22.89  6.63  29.52  70.48  23.12  2.02
5928  22.74  7.31  30.05  69.95  24.18  2.25
6600  22.59  8.15  30.73  69.27  25.21  2.5
7348  22.41  8.94  31.36  68.64  26.27  2.77
8182  22.23  9.88  32.11  67.89  27.35  3.08
9110  22.02  10.74  32.75  67.25  28.49  3.42
10143  21.8  11.77  33.56  66.44  29.58  3.79
11294  21.56  12.96  34.52  65.48  30.64  4.21
12574  21.3  14.15  35.45  64.55  31.76  4.67
14001  21.03  15.49  36.52  63.48  32.78  5.18
15588  20.74  16.93  37.66  62.34  33.82  5.75
17356  20.43  18.49  38.91  61.09  34.77  6.37
19325  20.11  20.19  40.3  59.7  35.61  7.05
21517  19.77  21.87  41.64  58.36  36.47  7.8
23957  19.42  23.74  43.16  56.84  37.19  8.62
26674  19.05  25.66  44.7  55.3  37.85  9.53
29699  18.67  27.78  46.45  53.55  38.33  10.54
33067  18.28  29.94  48.22  51.78  38.73  11.66
36818  17.89  32.14  50.02  49.98  39.01  12.87
40993  17.5  34.46  51.97  48.03  39.07  14.19
45642  17.12  36.82  53.93  46.07  39  15.63
50819  16.74  39.23  55.97  44.03  38.73  17.2
56582  16.37  41.6  57.98  42.02  38.35  18.9
63000  16.04  43.97  60  40  37.78  20.71
64472  15.97  44.5  60.47  39.53  37.61  21.12
65979  15.9  44.99  60.89  39.11  37.47  21.52
67521  15.82  45.45  61.27  38.73  37.36  21.94
69099  15.75  45.92  61.67  38.33  37.23  22.36
70714  15.67  46.45  62.12  37.88  37.05  22.82
72366  15.61  46.95  62.56  37.44  36.88  23.27
74057  15.54  47.45  62.99  37.01  36.7  23.73
75788  15.47  47.95  63.42  36.58  36.51  24.19
77559  15.41  48.48  63.89  36.11  36.29  24.66
79372  15.35  48.96  64.31  35.69  36.09  25.13
81227  15.28  49.43  64.71  35.29  35.91  25.61
83125  15.23  49.91  65.14  34.86  35.68  26.08
85068  15.17  50.39  65.56  34.44  35.46  26.57
87056  15.1  50.84  65.94  34.06  35.27  27.07
89091  15.04  51.31  66.35  33.65  35.05  27.57
91173  14.98  51.77  66.75  33.25  34.83  28.08
93304  14.93  52.25  67.18  32.82  34.58  28.6
95484  14.88  52.72  67.6  32.4  34.32  29.13
97716  14.82  53.14  67.96  32.04  34.11  29.65
 


==> graphs/cshf.dat <==
 a b
 100  0.802639224503
 115  0.492910959288
 133  1.31598958014
 153  0.335308554416
 177  0.438456547114
 205  0.476590812473
 237  0.540940910883
 273  0.196587101327
 316  0.246100734697
 365  0.217151187997
 421  0.128641911778
 486  0.0535639648759
 562  0.0935842266715
 649  0.12093844298
 749  0.170342037841
 865  0.0308566937748
 1000  0.051849837015
 1154  0.0686718679939
 1333  0.0598027993296
 1539  0.0849902359533
 1778  0.0905799179135
 2053  0.0518288188455
 2371  0.0457712639288
 2738  0.0391151025132
 3162  0.0423725009537
 3651  0.017465422709
 4216  0.0548122676583
 4869  0.473534801299
 5623  4.15215864652
 6493  17.7693433112
 7498  59.2675832042
 8659  98.2648288551
 10000  99.8860823115
 11547  99.9732521983
 13335  99.9865373268
 15399  99.9932155525
 17782  99.9965788171
 20535  99.9982713131
 23713  99.9982507716
 27384  99.9991131735
 31622  99.9990992604
 36517  99.9995414232
 42169  99.9995318533
 48696  99.999520767
 56234  99.9997536682
 64938  99.9997461729
 74989  99.9997368608
 86596  99.9997263681
 100000  99.999713481
 


==> graphs/cuckoo.dat <==
 w  FPR   FNR   Error   1-E   Phi   percentDup
 100  30.52  18.26  48.78  51.22  2.17  0.04
 500  30.45  19.11  49.56  50.44  4.78  0.19
 1000  30.35  19.98  50.33  49.67  6.63  0.38
 5000  29.79  30.35  60.14  39.86  11.77  1.89
 10000  29.34  38.26  67.6  32.4  13.34  3.74
 15000  29.06  43.68  72.74  27.26  13.55  5.55
 20000  28.83  47.68  76.51  23.49  13.29  7.33
 30000  28.55  53.19  81.75  18.25  12.3  10.8
 50000  28.4  59.14  87.53  12.47  10.24  17.33
 70000  28.31  62.16  90.47  9.53  8.76  23.36
 80000  28.33  63.14  91.47  8.53  8.14  26.2
 100000  28.31  64.59  92.9  7.1  7.17  31.56
 125000  28.31  65.75  94.06  5.94  6.25  37.7
 200000  28.3  67.46  95.76  4.24  4.6  52.89
 300000  28.29  68.38  96.68  3.32  3.38  67.33
 400000  28.27  68.8  97.07  2.93  2.67  77.08
 500000  28.29  69.02  97.31  2.69  2.16  83.67


==> graphs/qht.dat <==
 w  FPR   FNR   Error   1-E   Phi   percentDup
 100  25.14  0.05  25.19  74.81  3.36  0.04
 500  25.03  0.65  25.67  74.33  7.47  0.19
 1000  24.89  1.16  26.05  73.95  10.47  0.38
 5000  23.85  6.05  29.9  70.1  21.97  1.89
 10000  22.71  11.4  34.11  65.89  28.79  3.74
 15000  21.73  16.23  37.96  62.04  32.74  5.55
 20000  20.88  20.56  41.44  58.56  35.17  7.33
 30000  19.49  27.93  47.42  52.58  37.6  10.8
 50000  17.64  38.88  56.52  43.48  37.92  17.33
 70000  16.53  46.48  63.01  36.99  36.06  23.36
 80000  16.15  49.42  65.57  34.43  34.88  26.2
 100000  15.59  54.06  69.65  30.35  32.5  31.56
 125000  15.16  58.29  73.45  26.55  29.65  37.7
 200000  14.6  65.41  80.01  19.99  22.99  52.89
 300000  14.36  69.58  83.95  16.05  17.35  67.33
 400000  14.24  71.58  85.82  14.18  13.73  77.08
 500000  14.11  72.67  86.78  13.22  11.26  83.67


==> graphs/queueing_cuckoo.dat <==
 w  FPR   FNR   Error   1-E   Phi   percentDup
 100  4.04  15.05  19.09  80.91  7.97  0.04
 500  18.4  14.19  32.59  67.41  7.57  0.19
 1000  16.66  21.23  37.89  62.11  10.18  0.38 % First line of L = 2
 5000  59.11  11.17  70.28  29.72  8.24  1.89
 10000  82.54  5.13  87.67  12.33  6.23  3.74
 15000  92.24  2.39  94.63  5.37  4.68  5.55
 20000  96.42  1.18  97.6  2.4  3.45  7.33
 30000  99.14  0.29  99.43  0.57  1.98  10.8
 50000  99.9  0.02  99.92  0.08  1.05  17.33
 70000  99.94  0.0  99.94  0.06  1.13  23.36
 80000  99.94  0.0  99.94  0.06  1.21  26.2
 100000  99.94  0.0  99.94  0.06  1.37  31.56
 125000  99.93  0.0  99.93  0.07  1.57  37.7
 200000  99.91  0.0  99.91  0.09  2.14  52.89
 300000  99.87  0.0  99.87  0.13  2.91  67.33
 400000  99.82  0.0  99.82  0.18  3.71  77.08
 500000  99.75  0.0  99.75  0.25  4.58  83.67
 
 % End of L = 3
 % 1000  33.37  11.31  44.68  55.32  7.2  0.38
 % 5000  86.35  2.56  88.91  11.09  4.42  1.89
 % 10000  97.96  0.41  98.37  1.63  2.22  3.74
 % 15000  99.65  0.07  99.73  0.27  1.09  5.55
 % 20000  99.92  0.02  99.94  0.06  0.6  7.33
 % 30000  99.98  0  99.98  0.02  0.51  10.8
 % 50000  99.98  0  99.98  0.02  0.66  17.33
 % 70000  99.97  0  99.97  0.03  0.79  23.36
 % 80000  99.97  0  99.97  0.03  0.85  26.2
 % 100000  99.97  0  99.97  0.03  0.97  31.56
 % 125000  99.97  0  99.97  0.03  1.11  37.7
 % 200000  99.96  0  99.96  0.04  1.52  52.89
 % 300000  99.94  0  99.94  0.06  2.05  67.33
 % 400000  99.91  0  99.91  0.09  2.62  77.08
 % 500000  99.87  0  99.87  0.13  3.24  83.67
 % 



==> graphs/queueing_qht.dat <==
 w  FPR   FNR   Error   1-E   Phi   percentDup
 100  0.11  15.57  15.68  84.32  43.88  0.04
 500  0.53  17.47  18.  82.  43.34  0.19
 1000  1.05  17.19  18.24  81.76  43.4  0.38
 5000  4.89  20.28  25.18  74.82  41.87  1.89
 10000  8.95  23.49  32.44  67.56  40.2  3.74
 15000  7.67  33.54  41.21  58.79  43.14  5.55 % First line L = 2
 20000  9.54  35.76  45.3  54.7  41.66  7.33
 30000  12.54  39.68  52.22  47.78  38.85  10.8
 50000  16.57  45.38  61.95  38.05  34.13  17.33
 70000  18.99  49.46  68.45  31.55  30.3  23.36
 80000  19.84  51.05  70.88  29.12  28.69  26.2
 100000  21.07  53.66  74.73  25.27  25.87  31.56
 125000  22.04  56.02  78.06  21.94  23.14  37.7
 200000  11.6  70.95  82.55  17.45  21.45  52.89 % First line L = 1
 300000  12.42  73.04  85.46  14.54  16.41  67.33
 400000  12.87  73.99  86.86  13.14  13.12  77.08
 500000  13.07  74.53  87.6  12.4  10.82  83.67
 % End L = 3
 % 15000  12.36  26.22  38.58  61.42  38.6  5.55
 % 20000  15.21  28.52  43.74  56.26  37.13  7.33
 % 30000  19.71  32.52  52.22  47.78  34.3  10.8
 % 50000  25.42  37.95  63.37  36.63  29.77  17.33
 % 70000  28.62  41.77  70.38  29.62  26.18  23.36
 % 80000  29.69  43.24  72.93  27.07  24.69  26.2
 % 100000  31.15  45.61  76.76  23.24  22.2  31.56
 % 125000  32.25  47.91  80.17  19.83  19.64  37.7
 % 200000  33.51  51.82  85.33  14.67  14.88  52.89
 % 300000  33.75  54.21  87.96  12.04  11.45  67.33
 % 400000  33.55  55.44  88.99  11.01  9.38  77.08
 % 500000  32.93  56.11  89.04  10.96  8.21  83.67
 % 
 % End L = 2
 %% 200000  23.38  60.22  83.6  16.4  17.54  52.89
 %% 300000  23.92  62.78  86.7  13.3  13.27  67.33
 %% 400000  23.94  64.01  87.95  12.05  10.75  77.08
 %% 500000  23.66  64.68  88.34  11.66  9.14  83.67


==> graphs/queueing_sqf.dat <==
 w  FPR   FNR   Error   1-E   Phi   percentDup
 100  0.26  15.6  15.86  84.14  30.54  0.04
 500  1.26  17.48  18.74  81.26  30.03  0.19
 1000  2.48  17.31  19.79  80.21  29.96  0.38
 5000  11.08  19.93  31.  69.  28.5  1.89
 10000  19.52  22.38  41.91  58.09  26.73  3.74
 15000  13.43  30.79  44.21  55.79  34.4  5.55 % First line of L = 2
 20000  16.62  32.34  48.96  51.04  33.03  7.33
 30000  21.7  34.83  56.53  43.47  30.61  10.8
 50000  28.33  38.48  66.81  33.19  26.5  17.33
 70000  14.16  59.09  73.25  26.75  28.08  23.36 % First line of L = 1
 80000  15.11  59.81  74.92  25.08  26.76  26.2
 100000  16.6  60.89  77.49  22.51  24.6  31.56
 125000  17.97  62.  79.96  20.04  22.27  37.7
 200000  20.36  64.01  84.36  15.64  17.27  52.89
 300000  21.76  65.35  87.11  12.89  13.14  67.33
 400000  22.51  65.87  88.38  11.62  10.52  77.08
 500000  22.86  66.16  89.02  10.98  8.7  83.67
 % End of L = 3
 % 15000  26.04  24.33  50.37  49.63  25.1  5.55
 % 20000  31.16  25.78  56.93  43.07  23.64  7.33
 % 30000  38.39  28.06  66.45  33.55  21.09  10.8
 % 50000  46.22  30.96  77.18  22.82  17.27  17.33
 % 70000  49.88  32.95  82.83  17.17  14.58  23.36
 % 80000  50.96  33.66  84.62  15.38  13.6  26.2
 % 100000  52.35  34.86  87.21  12.79  11.98  31.56
 % 125000  53.28  35.99  89.26  10.74  10.52  37.7
 % 200000  54.22  37.86  92.08  7.92  8.02  52.89
 % 300000  54.26  38.94  93.2  6.8  6.48  67.33
 % 400000  53.77  39.51  93.27  6.73  5.75  77.08
 % 500000  52.81  39.83  92.64  7.36  5.53  83.67
 % 
 % End of L=2
 % 70000  32.23  41.05  73.28  26.72  23.24  23.36
 % 80000  33.57  42.09  75.66  24.34  21.85  26.2
 % 100000  35.49  43.73  79.22  20.78  19.57  31.56
 % 125000  37  45.26  82.26  17.74  17.33  37.7
 % 200000  39.02  47.9  86.91  13.09  13.11  52.89
 % 300000  39.81  49.55  89.36  10.64  10  67.33
 % 400000  39.83  50.27  90.1  9.9  8.33  77.08
 % 500000  39.47  50.72  90.19  9.81  7.26  83.67
 % 


==> graphs/queueing_stablebloom.dat <==
 w  FPR   FNR   Error   1-E   Phi   percentDup
 100  2.01  15.13  17.14  82.86  11.41  0.04
 500  9.5  15.57  25.07  74.93  11.07  0.19
 1000  11.16  22.29  33.45  66.55  12.86  0.38 % First line of L = 2
 5000  34.88  23.64  58.52  41.48  11.78  1.89
 10000  41.03  34.42  75.45  24.55  9.43  3.74
 15000  42.63  40.38  83.01  16.99  7.85  5.55
 20000  43.37  43.47  86.84  13.16  6.9  7.33
 30000  24.22  64.19  88.42  11.58  8.25  10.8  % First line of L=1
 50000  25.06  67.47  92.53  7.47  6.42  17.33
 70000  25.4  68.95  94.35  5.65  5.4  23.36
 80000  25.52  69.42  94.94  5.06  5.02  26.2
 100000  25.7  70.13  95.83  4.17  4.37  31.56
 125000  25.82  70.62  96.44  3.56  3.88  37.7
 200000  25.95  71.44  97.39  2.61  2.93  52.89
 300000  26.06  71.87  97.93  2.07  2.17  67.33
 400000  26.11  72.07  98.18  1.82  1.71  77.08
 500000  26.11  72.19  98.3  1.7  1.41  83.67
 
 % End of L = 3
 % 1000  17.94  13.63  31.57  68.43  10.9  0.38
 % 5000  50.27  14.79  65.06  34.94  9.51  1.89
 % 10000  56.45  24.25  80.7  19.3  7.4  3.74
 % 15000  57.71  29.07  86.79  13.21  6.14  5.55
 % 20000  58.29  31.66  89.96  10.04  5.32  7.33
 % 30000  58.81  34.32  93.12  6.88  4.35  10.8
 % 50000  59.24  36.4  95.64  4.36  3.37  17.33
 % 70000  59.39  37.36  96.75  3.25  2.81  23.36
 % 80000  59.45  37.59  97.05  2.95  2.65  26.2
 % 100000  59.43  38.02  97.46  2.54  2.42  31.56
 % 125000  59.47  38.36  97.83  2.17  2.15  37.7
 % 200000  59.23  38.89  98.13  1.87  1.91  52.89
 % 300000  58.81  39.16  97.98  2.02  1.94  67.33
 % 400000  57.92  39.41  97.33  2.67  2.29  77.08
 % 500000  56.83  39.54  96.37  3.63  2.74  83.67
 % 
 % End of L=2
 % 30000  44.15  46.77  90.92  9.08  5.66  10.8
 % 50000  44.75  49.46  94.2  5.8  4.4  17.33
 % 70000  44.96  50.74  95.7  4.3  3.65  23.36
 % 80000  45.04  51.11  96.15  3.85  3.39  26.2
 % 100000  45.12  51.6  96.71  3.29  3.06  31.56
 % 125000  45.17  52.01  97.18  2.82  2.74  37.7
 % 200000  45.07  52.71  97.78  2.22  2.22  52.89
 % 300000  44.8  53.07  97.86  2.14  2.01  67.33
 % 400000  44.33  53.28  97.62  2.38  2.01  77.08
 % 500000  43.66  53.37  97.03  2.97  2.2  83.67
 % 



==> graphs/sbf.dat <==
 w  FPR   FNR   Error   1-E   Phi   percentDup
 100  27.63  0  27.63  72.37  3.15  0.04
 500  27.51  0  27.51  72.49  7.07  0.19
 1000  27.38  0.03  27.41  72.59  9.97  0.38
 5000  26.52  13.16  39.67  60.33  18.34  1.89
 10000  26.32  37.42  63.74  36.26  15.37  3.74
 15000  26.3  49.13  75.43  24.57  12.58  5.55
 20000  26.3  55.02  81.32  18.68  10.88  7.33
 30000  26.3  61.06  87.36  12.64  8.77  10.8
 50000  26.28  65.8  92.08  7.92  6.7  17.33
 70000  26.3  67.86  94.15  5.85  5.53  23.36
 80000  26.3  68.49  94.79  5.21  5.12  26.2
 100000  26.29  69.37  95.65  4.35  4.52  31.56
 125000  26.31  70.09  96.4  3.6  3.91  37.7
 200000  26.25  71.12  97.37  2.63  2.94  52.89
 300000  26.27  71.66  97.93  2.07  2.17  67.33
 400000  26.25  71.93  98.18  1.82  1.71  77.08
 500000  26.23  72.06  98.28  1.72  1.42  83.67


==> graphs/shf.dat <==
 w  FPR   FNR   Error   1-E   Phi   percentDup
100  0  0  0  100  100  0.04
112  0  0  0  100  100  0.05
125  0  0  0  100  100  0.05
141  0  0  0  100  100  0.06
158  0  0  0  100  100  0.06
177  0  0  0  100  100  0.07
199  0  0  0  100  100  0.08
223  0  0  0  100  100  0.09
251  0  0  0  100  100  0.1
281  0  0  0  100  100  0.11
316  0  0  0  100  100  0.12
354  0  0  0  100  100  0.14
398  0  0  0  100  100  0.16
446  0  0  0  100  100  0.18
501  0  0  0  100  100  0.2
562  0  0  0  100  100  0.23
630  0  0  0  100  100  0.25
707  0  0  0  100  100  0.28
794  0  0  0  100  100  0.31
891  0  0  0  100  100  0.34
999  0  0  0  100  100  0.38
1122  0  0  0  100  100  0.43
1258  0  0  0  100  99.99  0.47
1412  0  0  0  100  99.97  0.53
1584  0  0  0  100  99.8  0.6
1778  0.04  0  0.04  99.96  97.06  0.68
1995  0.38  0  0.38  99.62  81.7  0.76
2238  3.34  0  3.34  96.66  44.51  0.85
2511  14.1  0  14.1  85.9  23.38  0.95
2818  49.49  0  49.49  50.51  10.38  1.07
3162  99.74  0  99.74  0.26  0.56  1.2
3548  99.97  0  99.97  0.03  0.19  1.36
3981  99.99  0  99.99  0.01  0.1  1.51
4466  100  0  100  0  0.07  1.7
5011  100  0  100  0  0.04  1.91
5623  100  0  100  0  0.03  2.14
6309  100  0  100  0  0.02  2.39
7079  100  0  100  0  0.02  2.67
7943  100  0  100  0  0.02  2.99
8912  100  0  100  0  0.02  3.35
9999  100  0  100  0  0.02  3.74
11220  100  0  100  0  0.02  4.18
12589  100  0  100  0  0.02  4.68
14125  100  0  100  0  0.02  5.22
15848  100  0  100  0  0.02  5.84
17782  100  0  100  0  0.03  6.52
19952  100  0  100  0  0.03  7.26
22387  100  0  100  0  0.03  8.1
25118  100  0  100  0  0.03  9.01
28183  100  0  100  0  0.03  10.04
31622  100  0  100  0  0.04  11.19
35481  100  0  100  0  0.04  12.43
39810  100  0  100  0  0.04  13.82
44668  100  0  100  0  0.04  15.34
50118  100  0  100  0  0.05  17
56234  100  0  100  0  0.05  18.81
63095  100  0  100  0  0.05  20.73
70794  100  0  100  0  0.05  22.84
79432  100  0  100  0  0.06  25.15
89125  100  0  100  0  0.06  27.58


==> graphs/sqf.dat <==
 w  FPR   FNR   Error   1-E   Phi   percentDup
 100  34.26  0.11  34.37  65.63  2.69  0.04
 500  34.17  0.55  34.72  65.28  6  0.19
 1000  34.04  1.06  35.11  64.89  8.4  0.38
 5000  33.13  5.38  38.51  61.49  17.62  1.89
 10000  32.14  10.21  42.35  57.65  23.03  3.74
 15000  31.28  14.46  45.74  54.26  26.18  5.55
 20000  30.54  18.27  48.81  51.19  28.11  7.33
 30000  29.33  24.73  54.06  45.94  30.03  10.8
 50000  27.73  34.43  62.16  37.84  30.17  17.33
 70000  26.79  41.1  67.89  32.11  28.62  23.36
 80000  26.46  43.67  70.13  29.87  27.67  26.2
 100000  25.99  47.72  73.71  26.29  25.74  31.56
 125000  25.63  51.4  77.03  22.97  23.46  37.7
 200000  25.14  57.56  82.71  17.29  18.19  52.89
 300000  24.91  61.16  86.07  13.93  13.76  67.33
 400000  24.76  62.88  87.64  12.36  10.95  77.08
 500000  24.58  63.82  88.4  11.6  9.04  83.67

